The EDGE-CALIFA Survey: Using Optical Extinction to Probe the Spatially-Resolved Distribution of Gas in Nearby Galaxies

We present an empirical relation between the cold gas surface density ($\Sigma_{\rm gas}$) and the optical extinction (${\rm A_V}$) in a sample of 103 galaxies from the Extragalactic Database for Galaxy Evolution (EDGE) survey. This survey provides CARMA interferometric CO observations for 126 galaxies included in the Calar Alto Legacy Integral Field Area (CALIFA) survey. The matched, spatially resolved nature of these data sets allows us to derive the $\Sigma_{\rm gas}$-${\rm A_V}$ relation on global, radial, and kpc (spaxel) scales. We determine ${\rm A_V}$ from the Balmer decrement (H$\alpha$/H$\beta$). We find that the best fit for this relation is $\Sigma_{\rm gas} ({\rm M_\odot pc^{-2}})\sim~26~\times~ {\rm A_V}({\rm mag})$, and that it does not depend on the spatial scale used for the fit. However, the scatter in the fits increases as we probe smaller spatial scales, reflecting the complex relative spatial distributions of stars, gas, and dust. We investigate the $\Sigma_{\rm gas}$/ ${\rm A_V}$ ratio on radial and spaxel scales as a function of ${\rm EW(H\alpha)}$. We find that at larger values of ${\rm EW(H\alpha)}$ (i.e., actively star-forming regions) this ratio tend to converge to the value expected for dust-star mixed geometries ($\sim$ 30 $\mathrm{M_{\odot} \,pc^{-2}\,mag^{-1}}$). On radial scales, we do not find a significant relation between the $\Sigma_{\rm gas}$/${\rm A_V}$ ratio and the ionized gas metallicity. We contrast our estimates of $\Sigma_{\rm gas}$ using ${\rm A_V}$ with compilations in the literature of the gas fraction on global and radial scales as well as with well known scaling relations such as the radial star-formation law and the $\Sigma_{\rm gas}$-$\Sigma_*$ relation. These tests show that optical extinction is a reliable proxy for estimating $\Sigma_{\rm gas}$ in the absence of direct sub/millimeter observations of the cold gas.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
